Eclipse observations of V838 Her (Nova Her 1991) during nova eruption

I observed the very fast nova V838 Her (Nova Her 1991, optical peak at 5-5.4 mag) during the fading phase of the nova eruption in 1991. I detected eclipses, for the first time in the world in any nova during eruption, and the epochs of the eclipses were reported to IAU Circular No. 5262. Although these epochs have been referenced in the literature, the light curves of these eclipses remained unpublished. Here, I present these light curves. The phase-averaged light curve around 1991 April 21 (mean V=13.1, 27 d after the optical peak) showed an 0.14 mag primary eclipse and an 0.03 mag secondary eclipse. Combined with the subsequent literature, the eclipses likely appeared after 1991 April 14 (V=12.5). It has been suggested that the accretion disk had already been re-established before this epoch and I found no strong argument against this. The early appearance of the secondary minimum appears to be a phenomenon common to very fast novae and it looks likely to be explained, at least partly, by a strongly heated secondary. This observation reinforces the possible interpretation of the early presence of a transient luminous donor for the fastest nova V1674 Her (Nova Her 2021). As a comparison and my motivation of the observation of V838 Her, I briefly review the early history of V1500 Cyg (Nova Cyg 1975).

==> abst.inc <==
I observed the very fast nova V838 Her (Nova Her 1991,
optical peak at 5--5.4~mag) during the fading phase of
the nova eruption in 1991.
I detected eclipses, for the first time in the world
in any nova during eruption, and the epochs of
the eclipses were reported to IAU Circular No. 5262.
Although these epochs have been referenced
in the literature, the light curves of these eclipses
remained unpublished.  Here, I present these light curves.
The phase-averaged light curve around 1991 April 21
(mean $V$=13.1, 27~d after the optical peak) showed
an 0.14~mag primary eclipse and an 0.03~mag secondary
eclipse.  Combined with the subsequent literature,
the eclipses likely appeared after 1991 April 14 ($V$=12.5).
It has been suggested that the accretion disk had
already been re-established before this epoch and
I found no strong argument against this.
The early appearance of the secondary minimum appears to be
a phenomenon common to very fast novae and it looks likely
to be explained, at least partly, by a strongly
heated secondary.
This observation reinforces the possible interpretation of
the early presence of a transient luminous donor for
the fastest nova V1674 Her (Nova Her 2021).
As a comparison and my motivation of the observation
of V838 Her, I briefly review the early history of V1500 Cyg
(Nova Cyg 1975).



==> objlist.inc <==
V1500 Cyg,
AM Her,
V838 Her,
V1674 Her,
Nova Her 1991,
U Sco,
Gaia DR3 4504548029197366272, \\
Gaia DR3 4504548475874019840,
GSC 1034.3147


==> obs.inc <==
\begin{table*}
\caption{Log of observations of V838 Her.}\label{tab:log}
\begin{center}
\begin{tabular}{cccccc}
\hline
Start\commenta & End\commenta & Mean mag. & Error & $N$\commentb & Filter \\
\hline
48348.2738 & 48348.3463 & $-$1.898 & 0.001 & 335 & V \\
48349.2406 & 48349.3230 & $-$1.616 & 0.009 & 10 & V \\
48350.2527 & 48350.3388 & $-$1.277 & 0.005 & 62 & V \\
48351.2477 & 48351.3061 & $-$0.871 & 0.011 & 51 & V \\
48356.2649 & 48356.3283 & $-$0.034 & 0.021 & 17 & V \\
48359.1710 & 48359.3312 & 0.565 & 0.003 & 364 & V \\
48361.1548 & 48361.3298 & 0.823 & 0.005 & 245 & V \\
48362.1956 & 48362.3276 & 0.837 & 0.008 & 75 & V \\
48363.1765 & 48363.2359 & 0.979 & 0.007 & 30 & V \\
48366.1520 & 48366.1589 & 1.225 & 0.011 & 5 & V \\
48367.1983 & 48367.3114 & 1.261 & 0.002 & 135 & V \\
48368.1389 & 48368.2852 & 1.310 & 0.002 & 174 & V \\
48369.1359 & 48369.2578 & 1.420 & 0.007 & 147 & V \\
48370.2725 & 48370.2751 & 1.487 & 0.033 & 4 & V \\
48374.1498 & 48374.3175 & 1.677 & 0.009 & 188 & V \\
48377.1975 & 48377.2804 & 1.800 & 0.015 & 40 & V \\
48378.1737 & 48378.1872 & 1.767 & 0.043 & 8 & V \\
48380.1298 & 48380.3117 & 1.902 & 0.005 & 212 & V \\
48381.1031 & 48381.3096 & 1.906 & 0.005 & 257 & V \\
48382.1542 & 48382.2104 & 1.953 & 0.004 & 64 & V \\
48384.0819 & 48384.3069 & 2.038 & 0.010 & 108 & V \\
\hline
  \multicolumn{6}{l}{\commenta BJD$-$2400000.} \\
  \multicolumn{6}{l}{\commentb Number of observations.} \\
\end{tabular}
\end{center}
\end{table*}

